A Survey of Quantum-Cognitively Inspired Sentiment Analysis Models

Quantum theory, originally proposed as a physical theory to describe the motions of microscopic particles, has been applied to various non-physics domains involving human cognition and decision-making that are inherently uncertain and exhibit certain non-classical, quantum-like characteristics. Sentiment analysis is a typical example of such domains. In the last few years, by leveraging the modeling power of quantum probability (a non-classical probability stemming from quantum mechanics methodology) and deep neural networks, a range of novel quantum-cognitively inspired models for sentiment analysis have emerged and performed well. This survey presents a timely overview of the latest developments in this fascinating cross-disciplinary area. We first provide a background of quantum probability and quantum cognition at a theoretical level, analyzing their advantages over classical theories in modeling the cognitive aspects of sentiment analysis. Then, recent quantum-cognitively inspired models are introduced and discussed in detail, focusing on how they approach the key challenges of the sentiment analysis task. Finally, we discuss the limitations of the current research and highlight future research directions.

==> changeList.txt <==
1.为sentiment sarcasm emotion 添加了定义。第二页的footnote处

2.为每个任务添加了definition。在第四章每个sentiment analysis介绍的开始处

3. 问题：A.第三章 Quantum Cognition为什么单独一章，而不是合在第二章？Quantum Cognition 确实比第二章的内容更重要，但是在第三章，建议Quantum Cognition 最好结合在Sentiment Analysis的框架里谈，而不是写成了background（像是第二章的内容）。
B.如以前提到的那样，建议有一个章节，或者一个小章节，介绍为什么Sentiment Analysis 需要 Quantum Cognition来建模，motivation在哪儿？主要为了解决目前SOTA的哪些痛点。这里面可能需要很多思考，结合池哥和亚洲哥他们做这个的初衷，做一些系列的梳理，例如yaochen的这篇论文 （https://aclanthology.org/2021.findings-emnlp.74.pdf）第三章可以借鉴一些，但是感觉还是不够。
修改：第三章名字修改为A QUANTUM COGNITIVE PERSPECTIVE OF SENTIMENT ANALYSIS，第一小节的名称修改为Quantum Theory for Human Cognition，添加了第二小节Advantages of Applying Quantum Theory in Sentiment Analysis 介绍了量子理论应用与情感分析的优势，阐述为什么可以使用quantum cognition 和quantum theory解决sentiment analysis（共六点内容）

4.问题：里面很多的概念，如Quantumcompatibility等，适合找一些例子，peter那本书里面应该有不少这样的例子（或者），让大家对量子认知的概念的理解可能会更好一点。
修改：在第二章和第三章第二小节添加相应概念的例子。

5.展望的扩充
修改：在最后一章根据已有工作的不足和友神提出的意见扩充了未来工作

6.实验结果的对比。
修改：在每一个工作的介绍中添加了相应实验结果的介绍，并在表格3中列出了模型的实验效果以及相对于SOTA的提升幅度。

7.在第四章第四小节添加了池神 information fusion文章

8.情感分析的几个核心任务在第三章第二小节，和第四章 任务的definition部分进行介绍。并介绍了使用了什么量子概念来解决不同的核心任务。该内容在表格2中也有体现

9.第四章的每个sentiment analysis任务，和前面的任务相比有什么不同和在添加了新的任务之后的新出现的困难的表述，和使用了什么量子内容来解决这些问题。

10.第二章改为QUANTUM PRELIMINARIES

11.在第一章加入了非量子模型SOTA的不足之处，进而后面可以提出为什么要使用量子模型

==> samples/changeList.txt <==
1.为sentiment sarcasm emotion 添加了定义。第二页的footnote处

2.为每个任务添加了definition。在第四章每个sentiment analysis介绍的开始处

3. 问题：A.第三章 Quantum Cognition为什么单独一章，而不是合在第二章？Quantum Cognition 确实比第二章的内容更重要，但是在第三章，建议Quantum Cognition 最好结合在Sentiment Analysis的框架里谈，而不是写成了background（像是第二章的内容）。
B.如以前提到的那样，建议有一个章节，或者一个小章节，介绍为什么Sentiment Analysis 需要 Quantum Cognition来建模，motivation在哪儿？主要为了解决目前SOTA的哪些痛点。这里面可能需要很多思考，结合池哥和亚洲哥他们做这个的初衷，做一些系列的梳理，例如yaochen的这篇论文 （https://aclanthology.org/2021.findings-emnlp.74.pdf）第三章可以借鉴一些，但是感觉还是不够。
修改：第三章名字修改为A QUANTUM COGNITIVE PERSPECTIVE OF SENTIMENT ANALYSIS，第一小节的名称修改为Quantum Theory for Human Cognition，添加了第二小节Advantages of Applying Quantum Theory in Sentiment Analysis 介绍了量子理论应用与情感分析的优势，阐述为什么可以使用quantum cognition 和quantum theory解决sentiment analysis（共六点内容）

4.问题：里面很多的概念，如Quantumcompatibility等，适合找一些例子，peter那本书里面应该有不少这样的例子（或者），让大家对量子认知的概念的理解可能会更好一点。
修改：在第二章和第三章第二小节添加相应概念的例子。

5.展望的扩充
修改：在最后一章根据已有工作的不足和友神提出的意见扩充了未来工作

6.实验结果的对比。
修改：在每一个工作的介绍中添加了相应实验结果的介绍，并在表格3中列出了模型的实验效果以及相对于SOTA的提升幅度。

7.在第四章第四小节添加了池神 information fusion文章

8.情感分析的几个核心任务在第三章第二小节，和第四章 任务的definition部分进行介绍。并介绍了使用了什么量子概念来解决不同的核心任务。该内容在表格2中也有体现

9.第四章的每个sentiment analysis任务，和前面的任务相比有什么不同和在添加了新的任务之后的新出现的困难的表述，和使用了什么量子内容来解决这些问题。

10.第二章改为QUANTUM PRELIMINARIES

11.在第一章加入了非量子模型SOTA的不足之处，进而后面可以提出为什么要使用量子模型
